Double-chain Constraints for 3D Human Pose Estimation in Images and Videos

Reconstructing 3D poses from 2D poses lacking depth information is particularly challenging due to the complexity and diversity of human motion. The key is to effectively model the spatial constraints between joints to leverage their inherent dependencies. Thus, we propose a novel model, called Double-chain Graph Convolutional Transformer (DC-GCT), to constrain the pose through a double-chain design consisting of local-to-global and global-to-local chains to obtain a complex representation more suitable for the current human pose. Specifically, we combine the advantages of GCN and Transformer and design a Local Constraint Module (LCM) based on GCN and a Global Constraint Module (GCM) based on self-attention mechanism as well as a Feature Interaction Module (FIM). The proposed method fully captures the multi-level dependencies between human body joints to optimize the modeling capability of the model. Moreover, we propose a method to use temporal information into the single-frame model by guiding the video sequence embedding through the joint embedding of the target frame, with negligible increase in computational cost. Experimental results demonstrate that DC-GCT achieves state-of-the-art performance on two challenging datasets (Human3.6M and MPI-INF-3DHP). Notably, our model achieves state-of-the-art performance on all action categories in the Human3.6M dataset using detected 2D poses from CPN, and our code is available at: https://github.com/KHB1698/DC-GCT.

==> demo.txt <==
%!=======================3D HPE direct===========================start

@inproceedings{pavlakos2017coarse,
  title={Coarse-to-fine volumetric prediction for single-image 3D human pose},
  author={Pavlakos, Georgios and Zhou, Xiaowei and Derpanis, Konstantinos G and Daniilidis, Kostas},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={7025--7034},
  year={2017}
}

@inproceedings{sun2018integral,
  title={Integral human pose regression},
  author={Sun, Xiao and Xiao, Bin and Wei, Fangyin and Liang, Shuang and Wei, Yichen},
  booktitle={Proceedings of the European conference on computer vision (ECCV)},
  pages={529--545},
  year={2018}
}

@inproceedings{zhao2019semantic,
  title={Semantic graph convolutional networks for 3d human pose regression},
  author={Zhao, Long and Peng, Xi and Tian, Yu and Kapadia, Mubbasir and Metaxas, Dimitris N},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={3425--3435},
  year={2019}
}

@article{liu2019feature,
  title={Feature boosting network for 3D pose estimation},
  author={Liu, Jun and Ding, Henghui and Shahroudy, Amir and Duan, Ling-Yu and Jiang, Xudong and Wang, Gang and Kot, Alex C},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={42},
  number={2},
  pages={494--501},
  year={2019},
  publisher={IEEE}
}

%!=======================3D HPE direct===========================end

%!=======================2D Pose Estimation===========================start

@inproceedings{fang2017rmpe,
  title={Rmpe: Regional multi-person pose estimation},
  author={Fang, Hao-Shu and Xie, Shuqin and Tai, Yu-Wing and Lu, Cewu},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={2334--2343},
  year={2017}
}

@inproceedings{cao2017realtime,
  title={Realtime multi-person 2d pose estimation using part affinity fields},
  author={Cao, Zhe and Simon, Tomas and Wei, Shih-En and Sheikh, Yaser},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={7291--7299},
  year={2017}
}

@inproceedings{chen2018cascaded,
  title={Cascaded pyramid network for multi-person pose estimation},
  author={Chen, Yilun and Wang, Zhicheng and Peng, Yuxiang and Zhang, Zhiqiang and Yu, Gang and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={7103--7112},
  year={2018}
}

@inproceedings{sun2019deep,
  title={Deep high-resolution representation learning for human pose estimation},
  author={Sun, Ke and Xiao, Bin and Liu, Dong and Wang, Jingdong},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={5693--5703},
  year={2019}
}

%!=======================2D Pose Estimation===========================end

==> runse.txt <==
英语润色：
Below is a paragraph from an academic paper. Polish the writing to meet the academic style,improve the spelling, grammar, clarity, concision and overall readability. When necessary, rewrite the whole sentence. Furthermore, list all modification and explain the reasons to do so in markdown table. Paragraph ：

This paper introduces a novel double-chain model called DC-GCT. The proposed model combines three modules the LCM for local constraints, the GCM for global constraints, and FIM for feature interaction to implement double-chain constraints.





Some recent methods predict the 3D pose of the current (middle) frame by combining the 2D pose sequence information, and then obtain the complete 3D pose sequence by processing each frame in the video. Our work falls under this category of methods.


中文润色：
作为一名中文学术论文写作改进助理，你的任务是改进所提供文本的拼写、语法、清晰、简洁和整体可读性，同时分解长句，减少重复，并提供改进建议。请只提供文本的更正版本，避免包括解释。请编辑以下文本:

非常感谢你的建议。针对你的疑惑，以下是我们的回答：由于本文是关于从序列到中间帧的任务，在单独使用GSE和GTE进行实验的时候，我们依旧是只取其中间帧进行训练和预测（参考MHFormer，cvpr2022），这也符合消融实验的设置。如果是对全部姿态序列的3D表示进行回归，则预测的是整个序列，增加了回归难度，其MPJPE则会变大。如果简单的增加模型大小,我们尝试后发现也是不能解决的。



检测语法错误：
Below is a paragraph from an academic paper. Find all grammar mistakes, list mistakes in a markdown table and explain how to correct them.

Can you help me ensure that the grammar and the spelling is correct? Do not try to polish the text, if no mistake is found, tell me that this paragraph is good. If you find grammar or spelling mistakes, please list mistakes you find in a two-column markdown table, put the original text the first column, put the corrected text in the second column and highlight the key words you fixed. Example: Paragraph: How is you? Do you knows what is it? | Original sentence | Corrected sentence | | :--- | :--- | | How is you? | How are you? | | Do you knows what is it? | Do you know what it is ? | Below is a paragraph from an academic paper. You need to report all grammar and spelling mistakes as the example before. Paragraph: XXX


中译英：
Please translate following sentence to English:XXX


学术中译英：
Please translate following sentence to English with academic writing, and provide some related authoritative examples:

与poseformer相比，我们的参数和FLOPs都更少，且随着输入帧的增加，posformer的FLOPs增加幅度非常大，而我们的FLOPs增加幅度很小且可以忽略不计，与单帧输入的基线的计算量相当。这说明我们的单帧模型在增加输入帧的情况下，依然能够保持较低的计算复杂性，而不像poseformer模型那样引起显著的FLOPs增加。这为我们的单帧模型在处理多帧输入时提供了一定的优势。


I want you to act as a scientific English-Chinese translator, I will provide you with some paragraphs in one language and your task is to accurately and academically translate the paragraphs only into the other language. Do not repeat the original provided paragraphs after translation. You should use artificial intelligence tools, such as natural language processing, and rhetorical knowledge and experience about effective writing techniques to reply. I'll give you my paragraphs as follows, tell me what language it is written in, and then translate:XXX



找图片：
我需要你找一张网络图片。使用Unsplash API(https://source.unsplash.com/960x640/?<英语关键词>)获取图片URL，然后请使用Markdown格式封装，并且不要有反斜线，不要用代码块。现在，请按以下描述给我发送图片：XXX
